A jolt to the system: ram pressure on low-mass galaxies in simulations of the Local Group

Low-mass galaxies are highly susceptible to environmental effects that can efficiently quench star formation. We explore the role of ram pressure in quenching low-mass galaxies ($M_{*}\sim10^{5-9}\,\rm{M}_{\odot}$) within 2 Mpc of Milky Way (MW) hosts using the FIRE-2 simulations. Ram pressure is highly variable across different environments, within individual MW haloes, and for individual low-mass galaxies over time. The impulsiveness of ram pressure -- the maximum ram pressure scaled to the integrated ram pressure prior to quenching -- correlates with whether a galaxy is quiescent or star-forming. The time-scale between maximum ram pressure and quenching is anticorrelated with impulsiveness, such that high impulsiveness corresponds to quenching time-scales $<1$ Gyr. Galaxies in low-mass groups ($M_\mathrm{*,host}\sim10^{7-9}\,\rm{M}_{\odot}$) outside of MW haloes experience typical ram pressure only slightly lower than ram pressure on MW satellites, helping to explain effective quenching via group pre-processing. Ram pressure on MW satellites rises sharply with decreasing distance to the host, and, at a fixed physical distance, more recent pericentre passages are typically associated with higher ram pressure because of greater gas density in the inner host halo at late times. Furthermore, the ram pressure and gas density in the inner regions of Local Group-like paired host haloes is higher at small angles off the host galaxy disc compared to isolated hosts. The quiescent fraction of satellites within these low-latitude regions is also elevated in the simulations and observations, signaling possible anisotropic quenching via ram pressure around MW-mass hosts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
